Differentially Private Active Learning: Balancing Effective Data Selection and Privacy

Active learning (AL) is a widely used technique for optimizing data labeling in machine learning by iteratively selecting, labeling, and training on the most informative data. However, its integration with formal privacy-preserving methods, particularly differential privacy (DP), remains largely underexplored. While some works have explored differentially private AL for specialized scenarios like online learning, the fundamental challenge of combining AL with DP in standard learning settings has remained unaddressed, severely limiting AL's applicability in privacy-sensitive domains. This work addresses this gap by introducing differentially private active learning (DP-AL) for standard learning settings. We demonstrate that naively integrating DP-SGD training into AL presents substantial challenges in privacy budget allocation and data utilization. To overcome these challenges, we propose step amplification, which leverages individual sampling probabilities in batch creation to maximize data point participation in training steps, thus optimizing data utilization. Additionally, we investigate the effectiveness of various acquisition functions for data selection under privacy constraints, revealing that many commonly used functions become impractical. Our experiments on vision and natural language processing tasks show that DP-AL can improve performance for specific datasets and model architectures. However, our findings also highlight the limitations of AL in privacy-constrained environments, emphasizing the trade-offs between privacy, model accuracy, and data selection accuracy.

==> plot_data/CIFAR10/data_size.txt <==
size random rstd entropy estd
15000 57.94 1.05 59.5 0.25
20000 63.13 1.15 64.48 0.5
25000 66.58 0.94 67.30 0.82
30000 68.42 1.47 68.63 0.4
35000 69.32 1.23 69.61 0.29
40000 71.86 0.54 70.95 0.34
45000 72.84 0.98 71.57 0.67

==> plot_data/CIFAR10/eps_exp1v2.txt <==
eps dpal std
0 66.55 1.22
1 67.12 0.65 
2 67.30 0.82
3 66.91 0.75
4 66.21 1.00

==> plot_data/CIFAR10/hist1.txt <==
bins countsEnt countsSel countsRand countsTrue
0.0000 1265 236 315 0
0.0625 1146 221 299 0
0.1250 1165 219 301 0
0.1875 1369 283 357 0
0.2500 1725 392 416 0
0.3125 2072 447 498 0
0.3750 2615 612 647 0
0.4375 2960 680 752 0
0.5000 3522 849 877 0
0.5625 4116 1021 1063 0
0.6250 4653 1248 1142 0
0.6875 5044 1355 1278 1652
0.7500 4540 1279 1120 4540
0.8125 2946 893 728 2946
0.8750 818 249 201 818
0.9375 44 16 6 44
1.0000 0 0 0 0


==> plot_data/CIFAR10/hist2.txt <==
bins countsEnt countsSel countsRand countsTrue
0.0000 8821 751 898 0
0.0625 2776 231 282 0
0.1250 2165 191 203 0
0.1875 1991 196 206 0
0.2500 2163 225 219 0
0.3125 2311 262 243 0
0.3750 1973 205 189 0
0.4375 1910 197 172 0
0.5000 1785 198 197 0
0.5625 1564 207 137 459
0.6250 1230 158 123 1230
0.6875 838 115 92 838
0.7500 370 58 28 370
0.8125 96 6 10 96
0.8750 7 0 1 7
0.9375 0 0 0 0
1.0000 0 0 0 0


==> plot_data/CIFAR10/hist3.txt <==
bins countsEnt countsSel countsRand countsTrue
0.0000 9950 329 375 0
0.0625 2581 88 85 0
0.1250 1958 62 75 0
0.1875 1787 64 57 0
0.2500 2076 85 92 0
0.3125 2004 75 79 0
0.3750 1686 76 61 0
0.4375 1560 58 62 0
0.5000 1259 59 52 0
0.5625 970 46 27 0
0.6250 666 31 19 497
0.6875 352 19 12 352
0.7500 117 5 4 117
0.8125 30 3 0 30
0.8750 4 0 0 4
0.9375 0 0 0 0
1.0000 0 0 0 0


==> plot_data/CIFAR10/hist4.txt <==
bins countsEnt countsSel countsRand countsTrue
0.0000 10938 340 448 0
0.0625 2469 85 86 0
0.1250 1828 61 65 0
0.1875 1713 74 63 0
0.2500 2010 90 65 0
0.3125 1872 69 72 0
0.3750 1456 81 59 0
0.4375 1321 74 58 0
0.5000 1011 45 40 0
0.5625 688 41 22 306
0.6250 414 24 11 414
0.6875 207 14 8 207
0.7500 59 2 3 59
0.8125 14 0 0 14
0.8750 0 0 0 0
0.9375 0 0 0 0
1.0000 0 0 0 0


==> plot_data/CIFAR10/sel_accs.txt <==
eps gaus gausstd subgaus subgausstd lapl laplstd laplC laplCstd rand randstd
1.0000 25.9910 0.3691 25.9110 0.2243 26.4730 0.2778 26.7840 0.4128 24.7370 0.4362
2.0000 26.7420 0.2869 26.9010 0.2920 28.0900 0.2597 28.7430 0.3601 25.0140 0.4332
3.0000 27.7000 0.4209 27.6000 0.4197 29.6800 0.2618 30.5010 0.4015 24.9060 0.4474
4.0000 28.3990 0.3333 28.5710 0.3433 31.2400 0.2936 32.3290 0.4006 24.8390 0.3550
5.0000 29.1370 0.2600 29.2330 0.3685 32.6780 0.3902 34.1890 0.3317 24.9690 0.3941
6.0000 29.8560 0.3638 29.8720 0.4116 34.5220 0.2808 36.2370 0.4071 25.1090 0.4348
7.0000 30.6710 0.4096 30.3990 0.3969 36.2820 0.2910 37.8290 0.3465 24.9780 0.5134
8.0000 31.1340 0.1736 31.0640 0.2340 38.1020 0.3705 39.4700 0.2521 25.3310 0.4703
9.0000 31.9890 0.3826 31.5860 0.4454 39.3290 0.1917 41.2870 0.3924 25.1660 0.2986
10.0000 32.4620 0.4228 32.1530 0.4570 41.0350 0.3545 42.8980 0.4087 25.0510 0.4480


==> plot_data/al_eps.txt <==
iter g0 g1 g2 g3 g4
1 4.3175 0. 0. 0. 0.
2 5.7791 3.4405 0. 0. 0.
3 6.7323 4.7060 2.9223 0. 0.
4 7.4369 5.5691 4.0503 2.5737 0.
5 7.9942 6.2269 4.8419 3.5986 2.3197

==> plot_data/dpal_methods.txt <==
size random naive noiseRed stepAmp
30 59.94 57.17 0 61.54
40 64.26 59.76 0 65.79
50 66.58 63.40 0 67.30
60 68.79 66.43 0 68.44 
70 69.72 67.45 68.96 69.53
80 72.65 69.54 0 70.92
90 73.3 69.01 0 71.66

==> plot_data/sample_probs.txt <==
iter ourG1 ourG2 naive
1 0.5 0.0 0.5
2 0.2573 0.4060 0.3333
3 0.1902 0.3953 0.25
4 0.1517 0.3840 0.2
5 0.1268 0.3738 0.1666

==> plot_data/stepAmplDP_eps.txt <==
iter g0 g1 g2 g3 g4
1 4.3175 0.5 0.5 0.5 0.5
2 5.7791 5.7791 1.0 1.0 1.0 
3 6.7323 6.7323 6.7323 1.5 1.5
4 7.4369 7.4369 7.4369 7.4369 2.0
5 7.9942 7.9942 7.9942 7.9942 7.9942

==> plot_data/stepAmpl_eps.txt <==
iter g0 g1 g2 g3 g4
1 4.3175 0. 0. 0. 0.
2 5.7791 5.7791 0. 0. 0. 
3 6.7323 6.7323 6.7323 0. 0.
4 7.4369 7.4369 7.4369 7.4369 0.
5 7.9942 7.9942 7.9942 7.9942 7.9942

==> plot_data/steps.txt <==
iter naive stepAmpl
1 60 60
2 90 152
3 120 210
4 150 262
5 180 315
